Region of Attraction Estimation for Free-Floating Systems under Time-Varying LQR Control

Future Active Debris Removal (ADR) and On Orbit Servicing (OOS) missions demand for elaborate closed loop controllers. Feasible control architectures should take into consideration the inherent coupling of the free floating dynamics and the kinematics of the system. Recently, Time-Varying Linear Quadratic Regulators (TVLQR) have been used to stabilize underactuated systems that exhibit a similar kinodynamic coupling. Furthermore, this control approach integrates synergistically with Lyapunov based region of attraction (ROA) estimation, which, in the context of ADR and OOS, allows for reasoning about composability of different sub-maneuvers. In this paper, TVLQR was used to stabilize an ADR detumbling maneuver in simulation. Moreover, the ROA of the closed loop dynamics was estimated using a probabilistic method. In order to demonstrate the real-world applicability for free floating robots, further experiments were conducted onboard a free floating testbed.

==> eurognc_comments.txt <==

CEAS EuroGNC 2024 Conference Paper Review

-------------------------------------------------------------------------------
Paper ID: 1063 / 2
-------------------------------------------------------------------------------
Comments from the organising team:

The two reviews are mostly positive. The reviewers have written down a good 
number of questions, which show both their interest but also that a number of 
points remains uncleared/unanswered in the paper. Reviewer #1 also pointed out 
that the paper lacks final conclusions. We expect you to address these 
questions and defficiencies in the final paper.



CEAS EuroGNC 2024 Conference Paper Review

-------------------------------------------------------------------------------
Paper ID: 1063 / 2
-------------------------------------------------------------------------------
Summary:

Interesting and relevant work on estimated region of attraction for a detumbling approach, with applications to on-orbit servicing.  Good thorough work including experimental and simulated evaluations.  Just lacking in drawing a final conclusion – the figures presented are understandably only projections so can’t show everything.  So was the estimate right or not?

-------------------------------------------------------------------------------
-------------------------------------------------------------------------------
Literature Review / Positioning w.r.t Literature (choose one option):
(Is relevant literature properly considered?)

[ ] excellent (well-considered and work is properly compared to it)
[X] above average
[ ] average
[ ] below average (some relevant other works are missing)
[ ] poor (e.g. excessive self-citations, most relevant works ignored, etc.)

-------------------------------------------------------------------------------
Originality / Novelty (choose one option):

[ ] excellent (idea or implementation truly new and innovative)
[X] above average
[ ] average (typical incremental step beyond known state-of-the-art)
[ ] below average (goes hardly beyond state-of-the-art)
[ ] poor (does not go beyond state-of-the-art or does not even reach it)

-------------------------------------------------------------------------------
Technical Quality (choose one option):

[ ] no mistake, every assumption mentioned and discussed, etc.
[X] slight imperfections but overall very good work
[ ] solid but still imperfect or on-going work
[ ] significant problems (mistakes, hidden assumptions, missing parts, etc.)
[ ] major problems

-------------------------------------------------------------------------------
Readability / Quality of the Explanations (choose one option):

[X] excellent
[ ] above average
[ ] average
[ ] below average
[ ] poor

-------------------------------------------------------------------------------
Completeness of the Descriptions (choose one option):
(Would readers with reasonable prior knowledge and tools be able to reproduce 
the work, based on the explanations provided?)

[ ] excellent
[X] good (a few details might be missing, but most are provided)
[ ] fair
[ ] rather insufficient (it would be unnecessarily hard to reproduce this work)
[ ] insufficient (crucial details are missing)

-------------------------------------------------------------------------------
Interpretation of the Results and Conclusions (choose one option):

[ ] flawless and honest argumentation and discussion of the results
[ ] overall good, but with a few slightly disputable points
[X] some major shortcomings (insufficient interpretation, lack of understanding
    of the application and its requirements, misinterpretations)
[ ] largely insufficient
[ ] nonsense



-------------------------------------------------------------------------------
Overall Recommendation (choose one option):

[X] accept
[ ] weak accept (depending on available slots)
[ ] weak reject (final paper is not expected to become good enough)
[ ] reject



-------------------------------------------------------------------------------
-------------------------------------------------------------------------------
Major Comments (please number them):

1. Noting that Fig 10 is only a project, what do the results actually show?  Does every trajectory starting in the estimated ROA end in the target set?  Does every trajectory not starting in the estimated ROA miss it?  Seems like there’s a need for a contingency table to evaluate the method.

-------------------------------------------------------------------------------
-------------------------------------------------------------------------------
Minor Comments (please number them):

1. Is that really collocation in (27)?  Within integration over many fixed timesteps using essentially forward Euler, it’s almost a shooting method, albeit symbolic.


CEAS EuroGNC 2024 Conference Paper Review

-------------------------------------------------------------------------------
Paper ID: 1063 / 2
-------------------------------------------------------------------------------
Summary:


This work studies the nonlinear trajectory optimization, LQR and region of attraction estimation considering detumbling maneuver. This work is formulated in simulation and experimental results are presented using a ground robotic platform with in a laboratory which can create a air cushion in the bottom surface. 

-------------------------------------------------------------------------------
-------------------------------------------------------------------------------
Literature Review / Positioning w.r.t Literature (choose one option):
(Is relevant literature properly considered?)

[ ] excellent (well-considered and work is properly compared to it)
[ ] above average
[x] average
[ ] below average (some relevant other works are missing)
[ ] poor (e.g. excessive self-citations, most relevant works ignored, etc.)

-------------------------------------------------------------------------------
Originality / Novelty (choose one option):

[ ] excellent (idea or implementation truly new and innovative)
[ ] above average
[x] average (typical incremental step beyond known state-of-the-art)
[ ] below average (goes hardly beyond state-of-the-art)
[ ] poor (does not go beyond state-of-the-art or does not even reach it)

-------------------------------------------------------------------------------
Technical Quality (choose one option):

[ ] no mistake, every assumption mentioned and discussed, etc.
[x] slight imperfections but overall very good work
[ ] solid but still imperfect or on-going work
[ ] significant problems (mistakes, hidden assumptions, missing parts, etc.)
[ ] major problems

-------------------------------------------------------------------------------
Readability / Quality of the Explanations (choose one option):

[ ] excellent
[x] above average
[ ] average
[ ] below average
[ ] poor

-------------------------------------------------------------------------------
Completeness of the Descriptions (choose one option):
(Would readers with reasonable prior knowledge and tools be able to reproduce 
the work, based on the explanations provided?)

[ ] excellent
[ ] good (a few details might be missing, but most are provided)
[x] fair
[ ] rather insufficient (it would be unnecessarily hard to reproduce this work)
[ ] insufficient (crucial details are missing)

-------------------------------------------------------------------------------
Interpretation of the Results and Conclusions (choose one option):

[ ] flawless and honest argumentation and discussion of the results
[x] overall good, but with a few slightly disputable points
[ ] some major shortcomings (insufficient interpretation, lack of understanding
    of the application and its requirements, misinterpretations)
[ ] largely insufficient
[ ] nonsense



-------------------------------------------------------------------------------
Overall Recommendation (choose one option):

[x] accept
[ ] weak accept (depending on available slots)
[ ] weak reject (final paper is not expected to become good enough)
[ ] reject




-------------------------------------------------------------------------------
-------------------------------------------------------------------------------
Major Comments (please number them):

1. I think that you can already provide the size of the matrices after (5) for the optimisation problem. 

2. It would be great to cleary introduce the available constraints rather than saying if there is any initial and final position/velocity constraints. 

3. There is one another thing which is not clear is the weight w_t, the max computation interval could be fixed with solvers and it is not clearly given whether t_0 and t_f represent one time interval or a range of time. 

4. The stages of this application seem to be more complex. First, there are trajectories generated by SNOPT that goes into a form of LQR for tracking and you always estimate region of attraction. If the optimization problem is formulated with required set of feasible ranges, you would remove those steps and complete the tasks with either 1 or 2 steps if you would like to seperate trajectory generation and tracking channels. 

5. Since the timescales are different for this problem, why you would need to seperate the nonlinear optimization? The solution time could be sufficient using available solvers. 

6. For the theory part, it would be better to link with the real application on the spot - for example what are the nonlinear components of the problem that you need to linearise for each time step?

7. It could be also mentioned whether the weight matrices are found with the simulations and applied in real time or fine-tuned with real time experiments to understand the effectiveness of the selected simulation environment. 



-------------------------------------------------------------------------------
-------------------------------------------------------------------------------
Minor Comments (please number them):

1. I think that it would be beneficial to include the details of the settings that you are using with the tools like SNOPT to reproduce similar results. 

2. I can see the relation of taking sum of the force & torque actions but it would be beneficial to refer a reference for using this assumption. 

3. It would be great to include the number of tests conducted for Fig. 9 and provide some average performance values. As far as I can see, there are quite large oscilations and divergence from the reference trajectories and they could be discussed in the results section. 

4. A future would could make use of the obstacles and its associated effect with the funnels. 


